Streamable Regular Transductions

Motivated by real-time monitoring and data processing applications, we develop a formal theory of quantitative queries for streaming data that can be evaluated efficiently. We consider the model of unambiguous Cost Register Automata (CRAs), which are machines that combine finite-state control (for identifying regular patterns) with a finite set of data registers (for computing numerical aggregates). The definition of CRAs is parameterized by the collection of numerical operations that can be applied to the registers. These machines give rise to the class of streamable regular transductions (SR), and to the class of streamable linear regular transductions (SLR) when the register updates are copyless, i.e. every register appears at most once the right-hand-side expressions of the updates. We give a logical characterization of the class SR (resp., SLR) using MSO-definable transformations from strings to DAGs (resp., trees) without backward edges. Additionally, we establish that the two classes SR and SLR are closed under operations that are relevant for designing query languages. Finally, we study the relationship with weighted automata (WA), and show that CRAs over a suitably chosen set of operations correspond to WA, thus establishing that WA are a special case of CRAs.

==> response.txt <==
From the introduction I gather that 'original' CRAs implement regular transductions which corresponds to MSO-definable string-to-tree transformations. What is the relation to (the logical characterizations of) the classes SR and SLR? Please comment on this. Perhaps it is possible to extend Tables 2 and 3 accordingly.

RESPONSE:
MSO-definable string-to-tree transformations allow backwards edges in the output graph, which we disallow to guarantee efficient (i.e., space-bounded) streaming evaluation. Such logical characterizations are explored in (Alur, Fisman & Raghothaman, ESOP'16) and in (Alur & D'Antoni, ICALP'12).


Placement of the Related Work Section:
I would prefer the Related Work Section after the Introduction or maybe before Section 2.1. I think I would have especially liked to read the paragraph on weighted automata and extensions from the related work before reading section 4.
If you feel that the related work section is better at the end, then please add a reference to the section at the end of the introduction.

RESPONSE:
We have added forward references to the related work. The reason why we chose to put related work at the end of the paper is that we discuss some technical differences between formalisms that can be better understood after the reader has gone through the technical development of the paper.


Graphical presentation of CRAs:
- In the examples given in Sec. 2.3. final states are squares and double bordered and later in Fig. 3 final states are double bordered circles. Please use one notation (I prefer double circles). Also | and / are both used as delimiter.
- In the examples in Sec. 2.3. I presume the final output function is denoted as part of the label of the state. Please mention this way of giving the finalization function in the text.

RESPONSE:
We have incorporated all the suggestions.


-p6 ll32-33: Formulation sounds off. Maybe write there is an n>= 0 and unique w_1,..,w_n \in A with w =...

RESPONSE:
We demand that n >=0 is unique, because we want to enforce unique parsing, which means that the *number* of partitions also has to be unique. For example, consider the language L = { 'a', 'aa', 'aaa', ... } that corresponds to the regex a+ (Kleene plus). As the definition stands, then the unambiguous iteration of L is L^\ostar = { 'a' }, which is what want, because only 'a' can be parsed uniquely (unambiguously). If we changed the definition so that it does not demand uniqueness of n >= 0, then we would have L^\ostar = { 'a', 'aa', 'aaa', ... }, which is not what we want because 'aa' can be parsed (ambiguously) in two ways: (1) 'aa', and (2) 'a' 'a'.


-p9 l13: \hat \beta --> \beta

RESPONSE:
We use $\hat$ to denote the extension of $\beta: X \cup {val} \to D$ to $\hat\beta: E_O[X \cup {val}] \to D$. This is defined on page 7, line 47.


-p12-13 Ex 5 and Ex 6: The set of natural numbers is introduced twice with different descriptions, I prefer nonnegative integers because it clearly indicates whether 0 is allowed. Please only introduce this once.

RESPONSE:
Fixed. We added the description of N in Example 3 and removed all other occurrences.


-p13 l51: What is meant by active states? Please define/explain this.

RESPONSE:
We added a description to the paragraph on the semantics of CRAs (page 10).


-p16 l37: Why is 'assuming \cal O contains at least one constant' part of the statement? I don't see the relevance in the proof. Without a constant the domain of such a UCRA must be empty because there can be no init function so surely there is an equiv. DCRA?

RESPONSE:
This is correct, we have updated the theorem and its proof.


-p20 l11: is defined to be equal to --> is defined as ?

RESPONSE:
Fixed.


-p23 l51: The notation [[ ]] is not defined for CRAs.

RESPONSE:
Added the definition of [[ ]] for CRAs in page 10.


-p24 l24: ..., but split(f,g,op) cannot. Why is this?

RESPONSE:
We have fixed a typo and added a theorem that justifies the claim.


-p27 ll18-22: Please refer to the corresponding Corollary/Thm and Lemma.

RESPONSE:
Fixed.


-p30 l21: Active vertex. Please explain what it means to be active.

RESPONSE:
Fixed by adding a short description.


-p36 l20: The notation [[ ]] is not defined for reg. expressions/regular sets.

RESPONSE:
Fixed.


-p36 l22: Please formally introduce derivatives.

RESPONSE:
Fixed.


-p36 ll22-34: The symbol 'S' is used for sets in R, and sets/states in At_R and it is also the name of a copy in the MSO formula. This is a bit confusing. Please use different symbols.

RESPONSE:
Fixed.


-p36 ll47-54: Please explicitly say that the past automaton is always a DFA.

RESPONSE:
Fixed.

-p27 ll17-31: I would prefer the example with the figure from state q_2 instead of q_3 (from Fig. 2), because the updated variable and the used variable are different.

RESPONSE:
Fixed.


-p27 ll26-41: References to states in Fig. 2 would be helpful to understand this. Why do you introduce a special variable x_F? I don't see the necessity and find it more complicated.

RESPONSE:
We updated the proof to incorporate these suggestions.


-p42 Fig.2: I think there is enough space to write val instead of v?

RESPONSE:
Fixed.


-p43 Thm 29: Could you explicitly write before the statement of Thm 29, that multiplying by a constant d on the right is denoted by -\cdot d?

RESPONSE:
Fixed.


-p43f: Are weighted automata usually defined to define total functions? I think the constructions presented in the proofs of Thms 29 and 30 would also work for partial functions. Maybe you can comment on this?

RESPONSE:
Yes, usually weighted automata define total functions into a semiring -- if there are no paths on a certain input string, the output is defined to be the zero element of the semiring. We added a comment on this.

-p44 l42f: It is not formally clear what a total CRA is. Maybe better write a CRA that computes a total function? The way the construction is presented it is not guaranteed that the resulting transition function of the WA is a complete function which is required by the given definition of weighted automata. I think you have to add \Delta(p,a,p') = 0 for all other possible transitions. Also, the init function is missing from the construction.

RESPONSE:
Fixed by incorporating all suggestions.


-p46 l47: ..including equivalent characterizations in MSO... Does this refer to the 'original' CRA model? I assume this because STTs can not copy registers. Please clarify.

RESPONSE:
Yes, this is correct. We are referring to the original deterministic CRA model, which demands copylessness and allows terms with parameters in the registers. We have added this remark to the paragraph.


-p47 l28: can [be] expressed

RESPONSE:
Fixed.

